An Unambiguous Separation of Gamma-Ray Bursts into Two Classes from Prompt Emission Alone

The duration of a gamma-ray burst (GRB) is a key indicator of its physics origin, with long bursts perhaps associated with the collapse of massive stars and short bursts with mergers of neutron stars.However, there is substantial overlap in the properties of both short and long GRBs and neither duration nor any other parameter so far considered completely separates the two groups. Here we unambiguously classify every GRB using a machine-learning, dimensionality-reduction algorithm, t-distributed stochastic neighborhood embedding (t-SNE), providing a catalog separating all Swift GRBs into two groups. Although the classification takes place only using prompt emission light curves,every burst with an associated supernova is found in the longer group and bursts with kilonovae in the short, suggesting along with the duration distributions that these two groups are truly long and short GRBs. Two bursts with a clear absence of a supernova belong to the longer class, indicating that these might have been direct-collapse black holes, a proposed phenomenon that may occur in the deaths of more massive stars.

==> MRT-grb.txt <==
Title: Table of classifcations
Authors: Christian K. Jespersen, Johann B. Severin, Charles Steinhardt, Jonas Vinther
Table: 1
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---     GRB-name  The given name of the GRB
  14- 19 A6     s       T90       T90 - duration for 90% of measured fluence
  21- 29 A9     ---     Type      The type of GRB using our classification scheme
--------------------------------------------------------------------------------    
GRB190727B   39.2   L         
GRB190719C   185.83 L         
GRB190718A   704.0  L         
GRB190706B   43.58  L         
GRB190701A   52.43  L         
GRB190630C   38.38  L         
GRB190630B   5.57   L         
GRB190627A   2.69   L         
GRB190613B   160.82 L         
GRB190613A   17.63  L         
GRB190611A   41.76  L         
GRB190610A   0.63   S         
GRB190604B   220.18 L         
GRB190519A   44.48  L         
GRB190515B   46.51  L         
GRB190512A   40.07  L         
GRB190511A   27.66  L         
GRB190427A   0.19   S         
GRB190424A   9.84   L         
GRB190422A   269.02 L         
GRB190331A   4.34   S         
GRB190326A   0.08   Discarded 
GRB190324A   22.78  L         
GRB190320A   63.0   L         
GRB190311A   13.95  L         
GRB190220A   10.0   L         
GRB190219A   167.74 L         
GRB190211A   10.9   L         
GRB190204A   26.32  L         
GRB190203A   86.56  L         
GRB190202A   16.0   L         
GRB190123A   25.12  L         
GRB190114C   374.72 L         
GRB190114B   26.49  L         
GRB190114A   67.1   L         
GRB190110A   9.3    L         
GRB190109B   6.51   L         
GRB190109A   115.01 L         
GRB190106A   78.1   L         
GRB190103B   19.52  L         
GRB181228A   255.15 L         
GRB181224A   12.49  L         
GRB181213A   15.3   L         
GRB181203A   15.06  L         
GRB181202A   6.56   L         
GRB181126A   2.09   S         
GRB181125A   10.51  L         
GRB181123B   0.26   S         
GRB181110A   138.42 L         
GRB181103A   9.17   L         
GRB181030A   303.2  L         
GRB181027A   81.3   L         
GRB181023A   56.98  L         
GRB181022A   7.94   L         
GRB181020A   238.02 L         
GRB181016A   111.34 L         
GRB181013A   104.21 L         
GRB181010A   15.56  L         
GRB181003A   25.49  L         
GRB181002A   63.41  L         
GRB180930A   6.8    L         
GRB180925A   82.63  L         
GRB180924A   94.82  L         
GRB180905A   165.34 L         
GRB180904A   4.63   L         
GRB180828A   13.0   L         
GRB180823A   80.3   L         
GRB180821A   64.0   L         
GRB180818B   137.46 L         
GRB180818A   13.71  L         
GRB180812A   16.53  L         
GRB180809B   233.24 L         
GRB180805B   122.24 L         
GRB180805A   1.68   L         
GRB180728A   8.68   L         
GRB180727A   1.06   L         
GRB180721A   47.6   L         
GRB180720C   122.99 L         
GRB180720B   108.4  L         
GRB180718A   0.08   Discarded 
GRB180715A   0.68   S         
GRB180709A   194.81 L         
GRB180706A   42.44  L         
GRB180705A   106.78 L         
GRB180704A   19.66  L         
GRB180630A   18.96  L         
GRB180626A   30.1   L         
GRB180624A   466.65 L         
GRB180623A   114.88 L         
GRB180620B   223.97 L         
GRB180620A   22.95  L         
GRB180618A   47.42  L         
GRB180614A   7.09   L         
GRB180613A   50.82  L         
GRB180602A   53.2   L         
GRB180514A   31.16  L         
GRB180512A   24.0   L         
GRB180510B   134.02 L         
GRB180510A   64.0   L         
GRB180504A   115.26 L         
GRB180425A   11.9   L         
GRB180418A   4.41   L         
GRB180411A   77.98  L         
GRB180410A   114.8  L         
GRB180407A   100.63 L         
GRB180404B   111.71 L         
GRB180404A   36.28  L         
GRB180402A   0.18   S         
GRB180331B   78.03  L         
GRB180331A   48.0   L         
GRB180329B   213.54 L         
GRB180329A   36.0   L         
GRB180325A   92.83  L         
GRB180324A   7.22   S         
GRB180316A   87.0   L         
GRB180314B   55.42  L         
GRB180314A   50.46  L         
GRB180311A   23.04  L         
GRB180224A   10.92  L         
GRB180222A   42.3   L         
GRB180221A   11.0   L         
GRB180205A   15.54  L         
GRB180204A   1.16   S         
GRB180115A   39.14  L         
GRB180113A   64.0   L         
GRB180111A   50.89  L         
GRB180103A   150.4  L         
GRB180102A   11.56  L         
GRB171222A   173.87 L         
GRB171216A   30.08  L         
GRB171212A   304.0  L         
GRB171211A   2.18   L         
GRB171209A   161.65 L         
GRB171205A   190.47 L         
GRB171123A   58.46  L         
GRB171120A   64.0   L         
GRB171115A   36.77  L         
GRB171103A   4.27   S         
GRB171102B   18.88  L         
GRB171027A   96.77  L         
GRB171020A   41.86  L         
GRB171011A   2.28   L         
GRB171010B   30.4   L         
GRB171007A   68.42  L         
GRB171004A   105.54 L         
GRB171001A   20.92  L         
GRB170921A   28.8   L         
GRB170912B   17.88  L         
GRB170912A   21.18  L         
GRB170906C   45.08  L         
GRB170906B   19.2   L         
GRB170906A   88.11  L         
GRB170903A   27.72  L         
GRB170827A   98.62  L         
GRB170823A   69.41  L         
GRB170822A   64.0   L         
GRB170813A   72.54  L         
GRB170810A   152.42 L         
GRB170807A   36.32  L         
GRB170804A   56.48  L         
GRB170803A   3.82   L         
GRB170728B   47.68  L         
GRB170728A   1.25   L         
GRB170724A   98.98  L         
GRB170714A   459.22 L         
GRB170711A   31.21  L         
GRB170710B   54.4   L         
GRB170710A   33.12  L         
GRB170705A   223.2  L         
GRB170629A   34.43  L         
GRB170626A   12.95  L         
GRB170607A   320.0  L         
GRB170604A   26.53  L         
GRB170531B   170.3  L         
GRB170531A   32.3   L         
GRB170526A   8.31   L         
GRB170524B   46.4   L         
GRB170524A   0.1    S         
GRB170519A   220.25 L         
GRB170516A   36.77  L         
GRB170428A   0.2    S         
GRB170419B   65.86  L         
GRB170419A   7.78   L         
GRB170405A   165.31 L         
GRB170331A   17.62  L         
GRB170330A   144.47 L         
GRB170325A   0.33   S         
GRB170318B   1.07   S         
GRB170318A   116.92 L         
GRB170317A   11.95  L         
GRB170311A   9.0    L         
GRB170307A   29.92  L         
GRB170306A   21.01  L         
GRB170208B   128.14 L         
GRB170208A   7.45   L         
GRB170206B   13.36  L         
GRB170205A   26.13  L         
GRB170203A   45.9   L         
GRB170202A   37.76  L         
GRB170131A          Discarded 
GRB170127B   0.51   S         
GRB170127A   67.38  L         
GRB170126A   9.54   L         
GRB170115A   32.04  L         
GRB170113A   20.3   L         
GRB170112A   0.06   Discarded 
GRB170111A   29.88  L         
GRB170101A   3.1    L         
GRB161224A   47.38  L         
GRB161220A   7.22   L         
GRB161219B   6.93   L         
GRB161218A   7.2    L         
GRB161217A   12.04  L         
GRB161214B   24.9   L         
GRB161202A   118.5  L         
GRB161129A   35.54  L         
GRB161117B   152.31 L         
GRB161117A   125.7  L         
GRB161113A   43.46  L         
GRB161108A   115.84 L         
GRB161105A   177.7  L         
GRB161104A   0.1    S         
GRB161022A   7.25   L         
GRB161017A   217.05 L         
GRB161014A   23.0   L         
GRB161011A   4.28   L         
GRB161007A   157.69 L         
GRB161004B   15.72  L         
GRB161004A   1.32   L         
GRB161001A   2.6    L         
GRB160927A   0.49   S         
GRB160917A   14.52  L         
GRB160912A   207.31 L         
GRB160905A   64.0   L         
GRB160827A   14.05  L         
GRB160826A   52.62  L         
GRB160824A   99.33  L         
GRB160821B   0.48   S         
GRB160821A   112.64 L         
GRB160819A   67.2   L         
GRB160815A   8.57   L         
GRB160804A   152.74 L         
GRB160801A   2.85   L         
GRB160726A   0.73   S         
GRB160716A   6.39   L         
GRB160714A   0.35   S         
GRB160712A   44.53  L         
GRB160709A   4.8    S         
GRB160705B   54.58  L         
GRB160703A   45.01  L         
GRB160630A   29.55  L         
GRB160625A   53.92  L         
GRB160624A   0.19   S         
GRB160623A          Discarded 
GRB160612A   0.25   S         
GRB160611A   35.12  L         
GRB160607A   33.49  L         
GRB160601A   0.12   S         
GRB160525B   0.29   S         
GRB160525A          Discarded 
GRB160519A   35.62  L         
GRB160506A   260.53 L         
GRB160504A   53.96  L         
GRB160501A          Discarded 
GRB160425A   304.6  L         
GRB160424A   6.46   L         
GRB160419A   9.42   L         
GRB160417A   14.55  L         
GRB160412A   32.18  L         
GRB160411A   0.36   S         
GRB160410A   96.0   L         
GRB160409A   48.0   Discarded 
GRB160408A   0.32   S         
GRB160327A   33.74  L         
GRB160325A   61.72  L         
GRB160321A   33.48  L         
GRB160314A   8.73   L         
GRB160313A   41.54  L         
GRB160303A   4.98   S         
GRB160228A   98.91  L         
GRB160227A   316.35 L         
GRB160225A   157.46 L         
GRB160223A   134.86 L         
GRB160220B   31.12  L         
GRB160220A   8.26   L         
GRB160216A   11.0   L         
GRB160203A   17.44  L         
GRB160131A   327.75 L         
GRB160127A   6.16   L         
GRB160123A   3.95   L         
GRB160121A   10.5   L         
GRB160119A   120.14 L         
GRB160117B   11.54  L         
GRB160117A   137.0  L         
GRB160104A   16.56  L         
GRB151229A   1.44   L         
GRB151228B   48.0   L         
GRB151228A   0.28   S         
GRB151215A   17.85  L         
GRB151210A   86.96  L         
GRB151205B   1.44   L         
GRB151205A   64.0   L         
GRB151127A   0.19   S         
GRB151122A   36.8   L         
GRB151118A   23.57  L         
GRB151114A   4.86   Discarded 
GRB151112A   58.86  Discarded 
GRB151111A   76.04  Discarded 
GRB151107A          Discarded 
GRB151031A   5.0    L         
GRB151029A   8.95   L         
GRB151027B   80.0   L         
GRB151027A   129.58 L         
GRB151023A   10.76  L         
GRB151022A   117.68 L         
GRB151021A   110.06 L         
GRB151006A   211.06 L         
GRB151004A   137.27 L         
GRB151001B   131.52 L         
GRB151001A   9.83   L         
GRB150925A   122.13 L         
GRB150915A   160.0  L         
GRB150911A   7.14   L         
GRB150910A   112.27 L         
GRB150907B   62.02  L         
GRB150901A   64.0   L         
GRB150831B   6.18   L         
GRB150831A   0.92   S         
GRB150821A   168.94 L         
GRB150819A   51.66  L         
GRB150818A   143.06 L         
GRB150817A   38.0   L         
GRB150811A   31.52  L         
GRB150801B   408.71 L         
GRB150728A   0.83   S         
GRB150727A   87.96  L         
GRB150724A   280.01 L         
GRB150722A   67.31  L         
GRB150720A   238.54 L         
GRB150716A   42.57  L         
GRB150711A   70.96  L         
GRB150710B          Discarded 
GRB150710A   0.15   S         
GRB150626B   48.0   L         
GRB150626A   97.26  L         
GRB150616A   608.41 L         
GRB150615A   32.68  L         
GRB150607A   25.99  L         
GRB150530B   3.0    L         
GRB150530A   6.9    L         
GRB150527A   108.8  L         
GRB150513A   161.56 L         
GRB150430A   106.88 L         
GRB150428B   130.95 L         
GRB150428A   53.2   L         
GRB150423A   0.22   S         
GRB150413A   243.6  L         
GRB150407A          Discarded 
GRB150403A   37.3   L         
GRB150402A   14.4   L         
GRB150323C   159.66 L         
GRB150323B   59.2   L         
GRB150323A   149.73 L         
GRB150318A   87.44  L         
GRB150317A   23.28  L         
GRB150314A   14.78  L         
GRB150309A   242.04 L         
GRB150302A   23.87  L         
GRB150301B   17.14  L         
GRB150301A   0.48   S         
GRB150222A   15.84  L         
GRB150213B   209.0  L         
GRB150212A   15.49  L         
GRB150211A   13.61  L         
GRB150206A   75.0   L         
GRB150204A   14.0   L         
GRB150203A   24.44  L         
GRB150202A   25.47  L         
GRB150201A   26.59  L         
GRB150120B   24.34  L         
GRB150120A   1.2    L         
GRB150110B   10.58  L         
GRB150103A   49.09  L         
GRB150101B   0.01   Discarded 
GRB150101A   0.06   Discarded 
GRB141229A   6.4    Discarded 
GRB141225A   86.15  L         
GRB141221A   36.82  L         
GRB141220A   7.23   L         
GRB141212B   10.51  L         
GRB141212A   0.29   S         
GRB141205A   1.66   L         
GRB141130A   62.86  L         
GRB141121A   481.0  L         
GRB141109B   220.5  L         
GRB141109A   200.19 L         
GRB141102A   14.4   Discarded 
GRB141031B   15.62  L         
GRB141031A   464.0  L         
GRB141026A   139.48 L         
GRB141022A   8.72   L         
GRB141020A   14.9   L         
GRB141017A   55.81  L         
GRB141015A   11.0   L         
GRB141005A   3.47   L         
GRB141004A   3.92   L         
GRB140930B   0.84   S         
GRB140927A   6.26   L         
GRB140919A   152.3  L         
GRB140916A   68.98  L         
GRB140909A          Discarded 
GRB140907A   80.0   L         
GRB140903A   0.3    S         
GRB140901B   6.4    L         
GRB140828A   19.15  L         
GRB140824A   3.08   L         
GRB140818B   31.55  L         
GRB140817A   258.34 L         
GRB140730A   40.9   L         
GRB140719B   54.0   L         
GRB140719A   48.0   L         
GRB140716A-2 124.8  L         
GRB140716A-1 124.8  L         
GRB140713A   6.02   L         
GRB140710A   3.0    L         
GRB140709B   156.73 L         
GRB140709A   105.19 L         
GRB140706A   47.84  L         
GRB140703A   68.64  L         
GRB140629A   38.27  L         
GRB140628A   10.54  L         
GRB140626A   16.16  L         
GRB140622A   0.13   S         
GRB140619A   233.05 L         
GRB140614B   49.87  L         
GRB140614A   77.39  L         
GRB140611A   3.2    Discarded 
GRB140610A   93.25  L         
GRB140607A   94.77  L         
GRB140606A   0.34   S         
GRB140529A   8.14   L         
GRB140521A   9.88   L         
GRB140518A   60.52  L         
GRB140516A   0.26   S         
GRB140515A   23.42  L         
GRB140512A   154.11 L         
GRB140509A   23.22  L         
GRB140506A   111.1  L         
GRB140502A   15.12  L         
GRB140430A   173.59 L         
GRB140428A   17.42  L         
GRB140423A   134.14 L         
GRB140419A   80.08  L         
GRB140414A   0.5    S         
GRB140413A   132.98 L         
GRB140412A   48.0   L         
GRB140408A   3.63   L         
GRB140402A   0.9    S         
GRB140331A   209.66 L         
GRB140323A   106.49 L         
GRB140320A   0.51   S         
GRB140318A   7.6    L         
GRB140311B          Discarded 
GRB140311A   70.48  L         
GRB140305A   20.3   L         
GRB140304A   14.78  L         
GRB140302A   98.72  L         
GRB140301A   27.8   L         
GRB140215A   25.63  L         
GRB140213A   59.93  L         
GRB140211A   109.53 L         
GRB140209A   20.43  S         
GRB140206A   94.19  L         
GRB140129B   1.36   L         
GRB140129A   3.0    L         
GRB140118A   84.09  L         
GRB140114A   139.95 L         
GRB140108A   95.23  L         
GRB140103A   17.34  L         
GRB140102A   55.08  L         
GRB131229A   48.0   L         
GRB131227A   17.99  L         
GRB131226A   7.23   L         
GRB131224B   8.35   L         
GRB131205A   20.34  L         
GRB131202A   30.2   L         
GRB131128A   3.0    L         
GRB131127A   94.97  L         
GRB131120A   130.43 L         
GRB131117A   10.88  L         
GRB131110A   76.8   L         
GRB131105A   112.21 Discarded 
GRB131103A   15.21  L         
GRB131031A   6.4    Discarded 
GRB131030A   39.42  L         
GRB131024B   96.82  L         
GRB131024A   112.0  L         
GRB131018A   73.22  L         
GRB131004A   1.54   L         
GRB131002B   52.0   L         
GRB131002A   56.53  L         
GRB131001A   5.0    L         
GRB130929A   12.24  L         
GRB130925A   160.3  L         
GRB130919A   99.68  L         
GRB130913A   41.6   Discarded 
GRB130912A   0.28   S         
GRB130907A   364.37 L         
GRB130831B   37.58  L         
GRB130831A   30.19  L         
GRB130829A   51.88  L         
GRB130822A   0.04   Discarded 
GRB130816B   8.68   L         
GRB130816A   29.98  L         
GRB130812A   7.63   L         
GRB130807A   293.04 L         
GRB130806A   5.78   L         
GRB130803A   43.57  L         
GRB130727A   13.56  L         
GRB130725B   4.78   L         
GRB130725A   101.52 L         
GRB130722A   98.37  L         
GRB130719A   146.97 L         
GRB130716A   87.67  L         
GRB130708A   11.2   L         
GRB130701A   4.38   L         
GRB130627B   48.0   L         
GRB130627A   18.05  L         
GRB130626A   0.16   S         
GRB130625A   41.27  L         
GRB130623A   17.62  L         
GRB130615A   332.56 L         
GRB130612A   4.0    L         
GRB130610A   47.72  L         
GRB130609B   211.17 L         
GRB130609A   7.06   L         
GRB130608A   151.85 L         
GRB130606A   276.66 L         
GRB130605A   10.18  L         
GRB130604A   76.28  L         
GRB130603B   0.18   S         
GRB130603A   69.13  L         
GRB130529A   87.59  L         
GRB130528A   640.0  L         
GRB130527A   64.0   L         
GRB130521A   10.96  L         
GRB130518B   8.0    L         
GRB130518A   81.6   Discarded 
GRB130515A   0.3    S         
GRB130514A   214.19 L         
GRB130511A   2.74   S         
GRB130508A   42.91  L         
GRB130505A   89.34  L         
GRB130504A   120.03 L         
GRB130502A   7.57   L         
GRB130427B   25.9   L         
GRB130427A   244.33 L         
GRB130420B   12.64  L         
GRB130420A   121.14 L         
GRB130419A   85.58  L         
GRB130418A   274.92 L         
GRB130408A   4.24   L         
GRB130327A   6.37   L         
GRB130315A   230.51 L         
GRB130313A   0.17   S         
GRB130306A   272.38 L         
GRB130305A   52.8   Discarded 
GRB130216B   17.6   Discarded 
GRB130216A   6.52   L         
GRB130215A   66.22  L         
GRB130211A   30.75  L         
GRB130206A   121.0  L         
GRB130131B   4.3    L         
GRB130131A   51.52  L         
GRB130122A   76.54  L         
GRB130102A   132.78 L         
GRB121229A   111.46 L         
GRB121226A   1.01   L         
GRB121217A   778.09 L         
GRB121212A   6.06   L         
GRB121211A   182.7  L         
GRB121209A   42.92  L         
GRB121202A   19.54  L         
GRB121201A   38.0   L         
GRB121128A   23.43  L         
GRB121125A   52.25  L         
GRB121123A   326.09 L         
GRB121117A   23.3   L         
GRB121108A   89.55  L         
GRB121102A   54.68  L         
GRB121031A   226.2  L         
GRB121028A   2.88   L         
GRB121027A   80.09  L         
GRB121024A   67.97  L         
GRB121017A   4.61   L         
GRB121014A   80.0   L         
GRB121011A   97.24  L         
GRB121001A   147.82 L         
GRB120927A   35.06  L         
GRB120923A   26.08  L         
GRB120922A   168.22 L         
GRB120918A   25.1   L         
GRB120913B   122.59 L         
GRB120913A   36.04  L         
GRB120911A   21.47  L         
GRB120909A   220.6  L         
GRB120907A   6.08   L         
GRB120819A   71.02  L         
GRB120817B   0.07   Discarded 
GRB120817A   28.21  L         
GRB120816A   4.43   L         
GRB120815A   7.23   L         
GRB120811C   24.34  L         
GRB120811A   29.01  L         
GRB120807A   19.88  L         
GRB120805A   48.0   L         
GRB120804A   0.81   S         
GRB120803B   39.01  L         
GRB120803A   8.89   L         
GRB120802A   50.29  L         
GRB120729A   93.93  L         
GRB120728A   20.98  L         
GRB120724A   77.92  L         
GRB120722A   36.32  L         
GRB120714B   157.31 L         
GRB120714A   20.0   L         
GRB120712A   14.81  L         
GRB120711B   60.1   L         
GRB120703A   51.7   L         
GRB120701A   14.16  L         
GRB120630A   0.6    S         
GRB120624B   179.66 L         
GRB120612A   90.28  L         
GRB120521C   27.07  L         
GRB120521B   146.83 L         
GRB120521A   0.51   S         
GRB120514A   164.34 L         
GRB120422A   60.35  L         
GRB120404A   38.72  L         
GRB120403B   7.28   L         
GRB120403A   1.4    L         
GRB120401A   130.27 L         
GRB120328A   29.93  L         
GRB120327A   63.53  L         
GRB120326A   69.48  L         
GRB120324A   118.42 L         
GRB120320A   24.98  L         
GRB120312A   14.16  L         
GRB120311B   29.69  L         
GRB120311A   3.48   L         
GRB120308A   61.26  L         
GRB120305A   0.1    S         
GRB120302A   49.6   L         
GRB120229A   0.24   S         
GRB120224A   7.0    L         
GRB120219A   92.53  L         
GRB120218A   31.38  Discarded 
GRB120215A   7.92   L         
GRB120213A   41.03  L         
GRB120212A   5.0    L         
GRB120211A   64.32  L         
GRB120121A   26.8   L         
GRB120119A   68.0   L         
GRB120118B   20.3   L         
GRB120116A   38.04  L         
GRB120114A   48.0   L         
GRB120106A   63.5   L         
GRB120102A   38.71  L         
GRB111229A   25.37  L         
GRB111228A   101.24 L         
GRB111225A   105.73 L         
GRB111215A   373.82 L         
GRB111212A   56.3   L         
GRB111210A   2.52   S         
GRB111209A   810.97 L         
GRB111208A   168.0  L         
GRB111207A   16.0   L         
GRB111204A   48.0   L         
GRB111201A   20.8   L         
GRB111129A   8.48   L         
GRB111126A   0.67   S         
GRB111123A   290.0  L         
GRB111121A   113.33 S         
GRB111117A   0.46   S         
GRB111109A   13.0   L         
GRB111107A   31.07  L         
GRB111103B   144.78 L         
GRB111103A   11.62  L         
GRB111029A   7.2    L         
GRB111026A   3.58   L         
GRB111022B   83.03  L         
GRB111022A   22.82  L         
GRB111020A   0.38   S         
GRB111018A   32.71  L         
GRB111016A   549.0  L         
GRB111008A   62.85  L         
GRB111005A   23.21  L         
GRB110928A   20.88  L         
GRB110921A   32.55  L         
GRB110915A   79.57  L         
GRB110827A   8.52   L         
GRB110820A   264.62 L         
GRB110818A   102.84 L         
GRB110808A   40.7   L         
GRB110801A   385.26 L         
GRB110731A   40.94  L         
GRB110726A   5.16   L         
GRB110719A   41.23  L         
GRB110715A   13.0   L         
GRB110709B   810.47 L         
GRB110709A   44.33  L         
GRB110625A   42.5   L         
GRB110610A   49.44  L         
GRB110604A          Discarded 
GRB110530A   55.73  L         
GRB110521A   96.0   L         
GRB110520A   20.86  L         
GRB110519A   27.18  L         
GRB110503A   58.7   L         
GRB110422A   25.78  L         
GRB110420B   0.08   Discarded 
GRB110420A   13.87  L         
GRB110414A   153.12 L         
GRB110412A   24.0   L         
GRB110411A   79.4   L         
GRB110407A   155.57 L         
GRB110402A   56.21  L         
GRB110319B   28.47  L         
GRB110319A   20.68  L         
GRB110318B   4.79   L         
GRB110318A   15.96  L         
GRB110315A   87.68  L         
GRB110312A   35.14  L         
GRB110305A   12.0   L         
GRB110223B   61.45  L         
GRB110223A   7.0    L         
GRB110213A   48.0   L         
GRB110212A   3.7    L         
GRB110210A   192.89 L         
GRB110208A   15.98  L         
GRB110207A   82.58  L         
GRB110205A   249.42 L         
GRB110201A   14.09  L         
GRB110128A   14.15  L         
GRB110119A   213.93 L         
GRB110112A   0.52   S         
GRB110107A   77.0   L         
GRB110106B   43.42  L         
GRB110106A   3.0    L         
GRB110102A   265.92 L         
GRB101225A          Discarded 
GRB101224A   0.24   S         
GRB101219B   41.86  L         
GRB101219A   0.83   S         
GRB101213A   131.12 L         
GRB101204A   27.2   Discarded 
GRB101201A   60.8   Discarded 
GRB101129A   0.38   S         
GRB101117B   5.17   L         
GRB101114A   8.0    L         
GRB101030A   98.67  L         
GRB101024A   18.69  L         
GRB101023A   80.82  L         
GRB101020A   172.34 L         
GRB101017A   72.23  L         
GRB101011A   70.89  L         
GRB101008A   103.5  L         
GRB100928A   4.16   L         
GRB100924A   71.95  L         
GRB100917A   63.82  L         
GRB100915A   199.2  L         
GRB100906A   114.63 L         
GRB100905A   3.4    L         
GRB100904A   31.25  L         
GRB100902A   428.83 L         
GRB100901A   436.66 L         
GRB100823A   17.74  L         
GRB100816A   2.88   L         
GRB100814A   177.26 L         
GRB100807A   7.74   L         
GRB100805A   16.74  L         
GRB100802A   487.34 L         
GRB100728B   12.08  L         
GRB100728A   193.38 L         
GRB100727A   71.9   L         
GRB100725B   173.7  L         
GRB100725A   123.24 L         
GRB100724A   1.39   L         
GRB100719A   36.0   L         
GRB100704A   196.88 L         
GRB100702A   0.51   S         
GRB100628A   0.04   Discarded 
GRB100625A   0.33   S         
GRB100621A   63.55  L         
GRB100619A   97.7   L         
GRB100615A   38.82  L         
GRB100614A   225.0  L         
GRB100606A   67.38  L         
GRB100526B   67.0   L         
GRB100526A   97.6   L         
GRB100522A   48.0   L         
GRB100514A   23.02  L         
GRB100513A   83.5   L         
GRB100508A   49.26  L         
GRB100504A   97.0   L         
GRB100427A   24.0   L         
GRB100425A   38.97  L         
GRB100424A   104.0  L         
GRB100423A   78.87  L         
GRB100420A   62.98  L         
GRB100418A   7.93   L         
GRB100413B   16.0   L         
GRB100413A   192.64 L         
GRB100401A   2.0    L         
GRB100324A   6.4    L         
GRB100322B   1.0    S         
GRB100316D   521.88 L         
GRB100316C   9.27   L         
GRB100316B   3.84   L         
GRB100316A   6.75   L         
GRB100305A   75.62  L         
GRB100302A   17.95  L         
GRB100224A   0.48   S         
GRB100219A   27.57  L         
GRB100216A   0.21   S         
GRB100213B   91.86  L         
GRB100213A   2.22   S         
GRB100212A   163.76 L         
GRB100206A   0.12   S         
GRB100205A   25.84  L         
GRB100203A   11.2   L         
GRB100119A   23.07  L         
GRB100117A   0.29   S         
GRB100115A   4.0    Discarded 
GRB100111A   14.0   L         
GRB091221    62.9   L         
GRB091208B   14.8   L         
GRB091208A   80.0   L         
GRB091130B   101.76 L         
GRB091127    6.96   L         
GRB091117    0.64   S         
GRB091112    17.52  L         
GRB091109B   0.27   S         
GRB091109A   48.03  L         
GRB091104    107.14 L         
GRB091102    6.65   L         
GRB091029    39.18  L         
GRB091026    174.0  L         
GRB091024    112.28 L         
GRB091020    38.92  L         
GRB091018    4.37   L         
GRB090929B   357.36 L         
GRB090929A   43.25  L         
GRB090927    2.16   L         
GRB090926B   99.28  L         
GRB090916    62.45  L         
GRB090915    9.6    L         
GRB090912    135.52 L         
GRB090904B   64.0   L         
GRB090904A   129.53 L         
GRB090831C   77.95  L         
GRB090827    8.0    Discarded 
GRB090823    25.6   L         
GRB090815C   0.58   S         
GRB090814A   78.06  L         
GRB090813    7.14   L         
GRB090812    74.5   L         
GRB090809A   8.87   L         
GRB090807A   146.35 L         
GRB090728    64.0   L         
GRB090727    301.88 L         
GRB090726    56.68  L         
GRB090720A   4.8    Discarded 
GRB090715B   266.4  L         
GRB090715A   64.0   L         
GRB090712    202.9  L         
GRB090709B   26.94  L         
GRB090709A   88.74  L         
GRB090708    8.71   L         
GRB090628    24.94  L         
GRB090621B   0.14   S         
GRB090621A   219.24 L         
GRB090618    113.34 L         
GRB090607    2.29   S         
GRB090531B   55.0   L         
GRB090531A   42.8   L         
GRB090530    40.46  L         
GRB090529A   70.44  L         
GRB090520    14.4   L         
GRB090519    58.04  L         
GRB090518    85.82  L         
GRB090516A   181.01 L         
GRB090515    0.04   Discarded 
GRB090510    5.66   S         
GRB090509    336.38 L         
GRB090429B   5.58   L         
GRB090429A   184.0  L         
GRB090426    1.24   L         
GRB090424    49.46  L         
GRB090423    10.3   L         
GRB090422    8.48   L         
GRB090419    454.24 L         
GRB090418B   38.0   L         
GRB090418A   56.3   L         
GRB090417B   266.94 L         
GRB090417A   0.07   Discarded 
GRB090410    165.15 L         
GRB090407    315.47 L         
GRB090404    82.02  L         
GRB090401B   186.5  L         
GRB090401A   117.0  L         
GRB090313    83.04  L         
GRB090309A   3.0    L         
GRB090308A   25.1   L         
GRB090307A   22.0   L         
GRB090306B   21.0   L         
GRB090305A   0.54   S         
GRB090301A   41.37  L         
GRB090205    8.81   L         
GRB090201    74.26  L         
GRB090129    17.62  L         
GRB090123    137.34 L         
GRB090118    13.52  L         
GRB090113    9.1    L         
GRB090111    25.26  L         
GRB090107A   12.08  L         
GRB090102    28.32  L         
GRB081230    60.69  L         
GRB081228    3.0    L         
GRB081226A   0.44   S         
GRB081222    33.0   L         
GRB081221    33.91  L         
GRB081211B   64.0   L         
GRB081211A   3.42   L         
GRB081210    145.91 L         
GRB081203B   161.6  L         
GRB081203A   223.0  L         
GRB081128    102.32 L         
GRB081127    17.3   L         
GRB081126    57.65  L         
GRB081121    17.52  L         
GRB081118    53.4   L         
GRB081109A   221.49 L         
GRB081105A   9.6    Discarded 
GRB081104    64.0   L         
GRB081102    50.32  L         
GRB081101    0.18   S         
GRB081029    275.1  L         
GRB081028A   284.42 L         
GRB081025    22.76  L         
GRB081024A   1.82   S         
GRB081022    157.58 L         
GRB081017           Discarded 
GRB081016B   2.62   L         
GRB081012    28.97  L         
GRB081011    17.09  L         
GRB081008    187.82 L         
GRB081007    9.73   L         
GRB080928    233.66 L         
GRB080919    0.6    S         
GRB080916B   33.54  L         
GRB080916A   61.35  L         
GRB080915B   4.05   L         
GRB080915A   26.29  L         
GRB080913    7.46   L         
GRB080906    148.21 L         
GRB080905B   120.94 L         
GRB080905A   1.02   S         
GRB080903    66.34  L         
GRB080822B          Discarded 
GRB080810    107.67 L         
GRB080805    106.62 L         
GRB080804    37.87  L         
GRB080802    179.5  L         
GRB080727C   77.36  L         
GRB080727B   8.66   L         
GRB080727A   4.91   L         
GRB080725    92.74  L         
GRB080723A   17.34  L         
GRB080721    129.7  L         
GRB080714    25.81  L         
GRB080710    142.99 L         
GRB080707    30.16  L         
GRB080703    3.52   L         
GRB080702B   15.41  L         
GRB080702A   0.51   S         
GRB080701    17.82  L         
GRB080623    15.1   L         
GRB080613B   79.45  L         
GRB080607    78.97  L         
GRB080605    18.06  L         
GRB080604    77.61  L         
GRB080603B   59.12  L         
GRB080602    74.29  L         
GRB080524    6.4    L         
GRB080523    48.0   L         
GRB080520    3.32   L         
GRB080517    64.51  L         
GRB080516    5.76   S         
GRB080515    20.86  L         
GRB080506    152.2  L         
GRB080503    176.0  L         
GRB080430    13.87  L         
GRB080426    1.73   L         
GRB080413B   8.0    L         
GRB080413A   46.36  L         
GRB080411    56.33  L         
GRB080409    22.66  L         
GRB080405    64.0   L         
GRB080330    60.36  L         
GRB080328    91.11  L         
GRB080325    166.74 L         
GRB080320    13.82  L         
GRB080319D   26.94  L         
GRB080319C   29.55  L         
GRB080319B   124.86 L         
GRB080319A   43.62  L         
GRB080315           Discarded 
GRB080310    363.21 L         
GRB080307    124.0  L         
GRB080303    67.59  L         
GRB080229A   64.0   L         
GRB080218B   6.53   L         
GRB080218A   22.8   L         
GRB080212    126.31 L         
GRB080210    42.26  L         
GRB080207    292.46 L         
GRB080205    106.3  L         
GRB080130    60.8   L         
GRB080129    50.18  L         
GRB080123    114.91 L         
GRB080121    0.32   S         
GRB071227    142.48 L         
GRB071129    408.08 L         
GRB071122    71.43  L         
GRB071118    105.6  L         
GRB071117    6.08   L         
GRB071112C          Discarded 
GRB071112B   0.3    S         
GRB071101    4.82   L         
GRB071031    180.64 L         
GRB071028B   51.2   Discarded 
GRB071028A   26.86  L         
GRB071025    241.3  L         
GRB071021    228.72 L         
GRB071020    4.3    L         
GRB071018    273.57 L         
GRB071013    75.58  L         
GRB071011    65.88  L         
GRB071010C   12.8   Discarded 
GRB071010B   36.12  L         
GRB071010A   6.32   L         
GRB071008    17.98  L         
GRB071006    43.2   Discarded 
GRB071003    148.39 L         
GRB071001    57.43  L         
GRB070923    0.04   Discarded 
GRB070920B   22.26  L         
GRB070920A   55.76  L         
GRB070917    8.72   L         
GRB070913    2.68   L         
GRB070911    161.72 L         
GRB070810B   0.07   Discarded 
GRB070810A   9.04   L         
GRB070809    1.28   L         
GRB070808    58.43  L         
GRB070805    26.43  L         
GRB070802    15.8   L         
GRB070731    2.86   L         
GRB070729    0.99   S         
GRB070724A   0.43   S         
GRB070721B   336.86 L         
GRB070721A   3.35   L         
GRB070714B   65.64  L         
GRB070714A   3.0    L         
GRB070704    384.94 L         
GRB070628    39.08  L         
GRB070621    33.26  L         
GRB070616    406.88 L         
GRB070612B   18.0   L         
GRB070612A   365.28 L         
GRB070611    13.18  L         
GRB070531    44.62  L         
GRB070529    108.9  L         
GRB070521    38.63  L         
GRB070520B   96.0   L         
GRB070520A   48.0   L         
GRB070518    5.5    L         
GRB070517    7.82   L         
GRB070509    7.83   L         
GRB070508    20.9   L         
GRB070506    5.99   L         
GRB070429B   0.49   S         
GRB070429A   168.0  L         
GRB070427    11.08  L         
GRB070420    77.02  L         
GRB070419B   238.01 L         
GRB070419A   160.0  L         
GRB070412    33.88  L         
GRB070411    115.69 L         
GRB070406    0.82   S         
GRB070330    6.64   L         
GRB070328    72.12  L         
GRB070326    18.0   L         
GRB070318    130.37 L         
GRB070306    209.24 L         
GRB070227    3.2    Discarded 
GRB070224    48.0   L         
GRB070223    128.0  L         
GRB070220    125.4  L         
GRB070219    18.0   L         
GRB070209    0.07   S         
GRB070208    64.0   L         
GRB070129    459.75 L         
GRB070126           Discarded 
GRB070125           Discarded 
GRB070110    88.43  L         
GRB070107    370.3  L         
GRB070103    18.41  L         
GRB061222B   37.25  L         
GRB061222A   100.0  L         
GRB061218           Discarded 
GRB061217    0.22   S         
GRB061210    85.23  S         
GRB061202    94.19  L         
GRB061201    0.78   S         
GRB061126    52.62  L         
GRB061121    81.22  L         
GRB061110B   135.25 L         
GRB061110A   44.51  L         
GRB061102    45.54  L         
GRB061028    105.81 L         
GRB061027           Discarded 
GRB061021    47.82  L         
GRB061019    180.38 L         
GRB061007    75.74  L         
GRB061006    129.79 S         
GRB061004    6.26   L         
GRB061002    17.63  L         
GRB060929    552.96 L         
GRB060927    22.42  L         
GRB060926    8.82   L         
GRB060923C   73.73  L         
GRB060923B   8.95   L         
GRB060923A   58.49  L         
GRB060919    9.0    L         
GRB060912A   5.03   L         
GRB060908    19.3   L         
GRB060906    44.59  L         
GRB060904B   189.98 L         
GRB060904A   80.06  L         
GRB060825    7.98   L         
GRB060814    145.07 L         
GRB060813    15.97  L         
GRB060807    54.05  L         
GRB060805A   4.93   L         
GRB060804    18.19  L         
GRB060801    0.5    S         
GRB060729    113.04 L         
GRB060728           Discarded 
GRB060719    66.92  L         
GRB060717    3.0    L         
GRB060714    116.06 L         
GRB060712    30.91  L         
GRB060708    10.03  L         
GRB060707    66.64  L         
GRB060614    109.1  L         
GRB060607B   31.58  L         
GRB060607A   103.03 L         
GRB060605    79.84  L         
GRB060604    96.0   L         
GRB060602A   74.84  L         
GRB060526    298.04 L         
GRB060522    69.12  L         
GRB060516    128.0  L         
GRB060515    52.37  L         
GRB060512    8.4    L         
GRB060510B   262.94 L         
GRB060510A   20.15  Discarded 
GRB060507    183.31 L         
GRB060505    4.0    L         
GRB060502B   0.14   S         
GRB060502A   28.45  L         
GRB060501    25.63  L         
GRB060428B   96.0   L         
GRB060428A   39.48  L         
GRB060427    62.0   L         
GRB060424    37.68  L         
GRB060421    12.0   L         
GRB060418    109.08 L         
GRB060413    141.12 L         
GRB060403    30.59  L         
GRB060323    23.87  L         
GRB060322    229.47 L         
GRB060319    10.29  L         
GRB060313    0.74   S         
GRB060312    44.66  L         
GRB060306    60.94  L         
GRB060223B   10.36  L         
GRB060223A   11.32  L         
GRB060219    62.04  L         
GRB060218           Discarded 
GRB060211B   27.73  L         
GRB060211A   126.46 L         
GRB060210    288.0  L         
GRB060206    7.55   L         
GRB060204B   139.46 L         
GRB060203    69.52  L         
GRB060202    192.88 L         
GRB060124    13.42  L         
GRB060123           Discarded 
GRB060117    16.85  L         
GRB060116    104.83 L         
GRB060115    139.09 L         
GRB060111B   58.83  L         
GRB060111A   13.21  L         
GRB060110    21.34  L         
GRB060109    115.59 L         
GRB060108    14.22  L         
GRB060105    54.38  L         
GRB060102    19.0   L         
GRB051227    115.4  L         
GRB051221B   42.57  L         
GRB051221A   1.39   S         
GRB051213    71.06  L         
GRB051210    1.3    S         
GRB051117B   9.02   L         
GRB051117A   140.63 L         
GRB051114    2.0    S         
GRB051113    93.3   L         
GRB051111    64.0   L         
GRB051109B   15.7   L         
GRB051109A   37.2   L         
GRB051105A   0.06   S         
GRB051021B   46.51  L         
GRB051016B   4.0    L         
GRB051016A   21.0   L         
GRB051012    12.8   L         
GRB051008    12.41  L         
GRB051006    35.41  L         
GRB051001    190.26 L         
GRB050925    0.09   S         
GRB050922C   4.55   L         
GRB050922B   157.02 L         
GRB050916    85.18  L         
GRB050915B   43.1   L         
GRB050915A   53.42  L         
GRB050911    16.24  L         
GRB050908    18.28  L         
GRB050906           Discarded 
GRB050904    181.58 L         
GRB050827    50.03  L         
GRB050826    29.6   L         
GRB050824    25.01  L         
GRB050822    104.29 L         
GRB050820B   12.06  L         
GRB050820A   240.77 L         
GRB050819    37.72  L         
GRB050815    2.99   L         
GRB050814    142.85 L         
GRB050813    0.38   S         
GRB050803    88.12  L         
GRB050802    27.46  L         
GRB050801    19.57  L         
GRB050730    154.6  L         
GRB050726    46.5   L         
GRB050724    98.68  S         
GRB050721    104.7  L         
GRB050717    85.02  L         
GRB050716    69.02  L         
GRB050715    187.0  L         
GRB050714B   49.36  L         
GRB050713B   121.7  L         
GRB050713A   124.67 L         
GRB050712    51.36  L         
GRB050701    21.7   L         
GRB050607    48.0   L         
GRB050603    21.0   L         
GRB050528    11.25  L         
GRB050525A   8.84   L         
GRB050509B   0.02   Discarded 
GRB050509A   10.51  L         
GRB050507    15.0   L         
GRB050505    58.85  L         
GRB050502B   17.72  L         
GRB050422    80.0   L         
GRB050421    8.41   L         
GRB050418    81.76  L         
GRB050416B   3.39   L         
GRB050416A   6.67   L         
GRB050412    27.57  L         
GRB050410    64.0   L         
GRB050406    5.78   L         
GRB050401    32.09  L         
GRB050326    29.44  L         
GRB050319    151.58 L         
GRB050318    16.12  L         
GRB050315    95.4   L         
GRB050306    158.52 L         
GRB050223    22.68  L         
GRB050219B   28.72  L         
GRB050219A   23.81  L         
GRB050215B   11.04  L         
GRB050215A   66.41  L         
GRB050202    0.11   S         
GRB050128    28.0   L         
GRB050126    48.0   L         
GRB050124    3.94   L         
GRB050117    166.65 L         
GRB041228    56.3   L         
GRB041226    8.3    L         
GRB041224    177.56 L         
GRB041223    109.06 L         
GRB041220    5.58   L         
GRB041219C   10.0   L         
GRB041219B   39.1   Discarded 
GRB041219A          Discarded 
GRB041217    5.67   L         

